A chemo-dynamical search for planet-candidate hosts of possible extragalactic origin

To date, all known exoplanetary systems have been identified around stars currently residing in the Milky Way, whereas planets formed in external galaxies remain largely unexplored. Such systems would offer a unique probe of planet formation in galactic environments distinct from the Milky Way. We combine a literature-compiled sample of Kepler, K2, and TESS planet-candidate host stars with Gaia DR3 astrometry and radial velocities, and incorporate metallicities and [Mg/Fe] abundances from the LAMOST DR9 DD-Payne catalogue, to search for candidate accreted-halo planet hosts. We identify 11 planet-candidate hosts with halo-like kinematics, five of which have reliable chemical abundance measurements. Among these, four systems exhibit low metallicities ([Fe/H]<-0.7) and low [Mg/Fe] ratios that are inconsistent with the canonical Milky Way thick-disc sequence, indicative of enrichment histories characteristic of accreted dwarf galaxies. We further carry out a uniform false-positive assessment using Gaia RUWE, Gaia DR3 neighbourhood checks, odd--even transit-depth comparisons, secondary-eclipse searches, independent BLS period recovery, and comparison with ExoFOP and available follow-up information. This vetting identifies EPIC~211407755 and TIC~239541449 as the most plausible, although still unvalidated, planet-candidate systems. TIC~293432942 is more likely associated with a blended or otherwise binary-related false positive, whereas TIC~184739529 remains a high-risk giant-companion candidate whose planetary nature is uncertain. If confirmed, EPIC~211407755 and TIC~239541449 would suggest that planetary systems can form in dwarf-galaxy environments and subsequently survive accretion into the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
